Implementation of Field Programmable Gate Arrays (FPGAs) in Extremely Cold Environments for Space and Cryogenic Computing Applications

The operation of CMOS Field Programmable Gate Arrays (FPGAs) at extremely cold environments as low as 4 K is demonstrated. Various FPGA and periphery hardware design techniques spanning from HDL design to improvements of peripheral circuitry such as discrete voltage regulators are displayed, and their respective performances are reported. While general operating conditions for voltage regulators are widened, FPGAs see a broader temperature range with improved jitter performance, reduced LUT delays, and enhanced transceiver performance at extremely low temperatures.

==> README.txt <==
December 12, 2023

NO CLASSIFIED MATERIALS ARE ALLOWED. For additional guidance on using the 3 provided templates, please go to https://www.gomactech.net and review the "Information Markings Guidance: Markings for GOMACTech Papers" document.

GOMACTech uses the standard IEEE Conference LaTeX format with minor tweaks in the provided GOMACTech_LaTeX*.tex templates/examples to address required markings.

GOMATech_LaTeX*.tex require IEEEtran.cls, IEEEtran.bst, GOMACTech_LaTeX.bib and IEEEabrv.bib in order to compile correctly.

A how-to for the IEEEtran class along with several other helpful files can be found at the IEEE.org website.

********************************** Files **********************************

README.txt             - This file.

GOMACTech_LaTeX_Publicly_Approved.tex - The template/example file for GOMACTech papers have ALREADY BEEN APPROVED for public release.

GOMACTech_LaTeX_CUI_CTI.tex - The template/example file for CUI with Critical Technology Information (CTI).

GOMACTech_LaTeX_CUI_CTI_EXPT_EAR_ITAR.tex - The template/example file for CUI with CTI and Export-controlled information (either EAR or ITAR).

IEEEtran.cls           - The IEEEtran LaTeX class file.

IEEEtran.bst           - The IEEE Bibliography Style file.

GOMACTech_LaTeX.bib     - A bibliography file used in the GOMACTech_LaTeX.tex example.

IEEEabrv.bib           - A bibliography file used in the GOMACTech_LaTeX.tex example.

**************************************************************************


Changelog history of the GOMACTech_LaTeX.tex template

*******

 05 Dec 2023 V2.0	Updated marking for Controlled Unclassified Information (CUI) and added explanatory information; created three new templates and renamed _conf to _LaTeX.

 12 Aug 2021 V1.4	Updated the Distribution A and C Statements and website location for GOMAC LaTeX Template
 30 Aug 2019 V1.3	Added specials thanks to IEEE and contributors, modified Table I example.
 25 May 2017 V1.0	First release, compiles with IEEEtran.cls V1.8b, IEEEtran.bst V1.12

*******

